5G Mobile Cellular Networks: Enabling Distributed State Estimation for Smart Grids

With transition towards 5G, mobile cellular networks are evolving into a powerful platform for ubiquitous large-scale information acquisition, communication, storage and processing. 5G will provide suitable services for mission-critical and real-time applications such as the ones envisioned in future Smart Grids. In this work, we show how emerging 5G mobile cellular network, with its evolution of Machine-Type Communications and the concept of Mobile Edge Computing, provides an adequate environment for distributed monitoring and control tasks in Smart Grids. In particular, we present in detail how Smart Grids could benefit from advanced distributed State Estimation methods placed within 5G environment. We present an overview of emerging distributed State Estimation solutions, focusing on those based on distributed optimization and probabilistic graphical models, and investigate their integration as part of the future 5G Smart Grid services.

==> admm_1_ieee118.txt <==
     ite             pmu0            pmu1            pmu2
   1.0000000e+00   1.0830440e+02   1.3662571e+02   1.4509768e+02
   8.0000000e+00   1.8912663e+01   2.0997584e+01   1.9137345e+01
   1.5000000e+01   1.8063965e+01   2.0450749e+01   1.8021097e+01
   2.2000000e+01   1.7489090e+01   2.0063252e+01   1.8032172e+01
   2.9000000e+01   1.7173861e+01   2.0108799e+01   1.7606475e+01
   3.6000000e+01   1.6928540e+01   1.9683929e+01   1.7610499e+01
   4.3000000e+01   1.6673511e+01   1.9698921e+01   1.7189442e+01
   5.0000000e+01   1.6544215e+01   1.9298881e+01   1.6833319e+01
   5.7000000e+01   1.6435847e+01   1.9306632e+01   1.6789988e+01
   6.4000000e+01   1.6312464e+01   1.8943142e+01   1.6428100e+01
   7.1000000e+01   1.6226418e+01   1.8940999e+01   1.6410457e+01
   7.8000000e+01   1.6131941e+01   1.8619665e+01   1.6060033e+01
   8.5000000e+01   1.5983900e+01   1.8601933e+01   1.5792195e+01
   9.2000000e+01   1.5828716e+01   1.8325599e+01   1.5717222e+01
   9.9000000e+01   1.5678059e+01   1.8288544e+01   1.5433319e+01
   1.0600000e+02   1.5493528e+01   1.8061093e+01   1.5394035e+01
   1.1300000e+02   1.5346913e+01   1.7999831e+01   1.5111524e+01
   1.2000000e+02   1.5204061e+01   1.8003177e+01   1.5088343e+01
   1.2700000e+02   1.5030232e+01   1.7734750e+01   1.4814364e+01
   1.3400000e+02   1.4890290e+01   1.7735108e+01   1.4596201e+01
   1.4100000e+02   1.4753742e+01   1.7492126e+01   1.4534413e+01
   1.4800000e+02   1.4587895e+01   1.7487296e+01   1.4306201e+01
   1.5500000e+02   1.4453437e+01   1.7270233e+01   1.4267767e+01
   1.6200000e+02   1.4322127e+01   1.7257459e+01   1.4036750e+01
   1.6900000e+02   1.4162739e+01   1.7065987e+01   1.3866243e+01
   1.7600000e+02   1.4033047e+01   1.7042441e+01   1.3782268e+01
   1.8300000e+02   1.3906314e+01   1.6874695e+01   1.3591847e+01
   1.9000000e+02   1.3752494e+01   1.6837995e+01   1.3538704e+01
   1.9700000e+02   1.3627105e+01   1.6691305e+01   1.3336985e+01
   2.0400000e+02   1.3504525e+01   1.6639590e+01   1.3303706e+01
   2.1100000e+02   1.3355727e+01   1.6513998e+01   1.3097027e+01
   2.1800000e+02   1.3234322e+01   1.6443628e+01   1.2936094e+01
   2.2500000e+02   1.3115604e+01   1.6428142e+01   1.2867878e+01
   2.3200000e+02   1.2971465e+01   1.6249236e+01   1.2689365e+01
   2.3900000e+02   1.2853812e+01   1.6228197e+01   1.2646675e+01
   2.4600000e+02   1.2738740e+01   1.6056633e+01   1.2458226e+01
   2.5300000e+02   1.2599003e+01   1.6029354e+01   1.2323833e+01
   2.6000000e+02   1.2484921e+01   1.5867011e+01   1.2238872e+01
   2.6700000e+02   1.2373328e+01   1.5832371e+01   1.2081209e+01
   2.7400000e+02   1.2237792e+01   1.5681176e+01   1.2027709e+01
   2.8100000e+02   1.2127134e+01   1.5637593e+01   1.1855310e+01
   2.8800000e+02   1.2018881e+01   1.5499747e+01   1.1822561e+01
   2.9500000e+02   1.1887385e+01   1.5445138e+01   1.1642553e+01
   3.0200000e+02   1.1780025e+01   1.5322771e+01   1.1504679e+01
   3.0900000e+02   1.1674992e+01   1.5254934e+01   1.1438734e+01
   3.1600000e+02   1.1547396e+01   1.5149183e+01   1.1281449e+01
   3.2300000e+02   1.1443222e+01   1.5066799e+01   1.1241015e+01
   3.3000000e+02   1.1341304e+01   1.5048201e+01   1.1072560e+01
   3.3700000e+02   1.1217481e+01   1.4880511e+01   1.0954104e+01
   3.4400000e+02   1.1116393e+01   1.4857920e+01   1.0873736e+01
   3.5100000e+02   1.1017491e+01   1.4695879e+01   1.0731514e+01
   3.5800000e+02   1.0897328e+01   1.4668351e+01   1.0681710e+01
   3.6500000e+02   1.0799230e+01   1.4512829e+01   1.0525349e+01
   3.7200000e+02   1.0703255e+01   1.4479102e+01   1.0495265e+01
   3.7900000e+02   1.0586642e+01   1.4331463e+01   1.0331718e+01
   3.8600000e+02   1.0491448e+01   1.4289842e+01   1.0206211e+01
   3.9300000e+02   1.0398313e+01   1.4152019e+01   1.0146320e+01
   4.0000000e+02   1.0285149e+01   1.4100341e+01   1.0002837e+01
   4.0700000e+02   1.0192774e+01   1.3974570e+01   9.9663778e+00
   4.1400000e+02   1.0102398e+01   1.3910498e+01   9.8126100e+00
   4.2100000e+02   9.9925837e+00   1.3798269e+01   9.7033561e+00
   4.2800000e+02   9.9029471e+00   1.3720362e+01   9.6312787e+00
   4.3500000e+02   9.8152516e+00   1.3702806e+01   9.5001821e+00
   4.4200000e+02   9.7086927e+00   1.3530148e+01   9.4555804e+00
   4.4900000e+02   9.6217169e+00   1.3508741e+01   9.3108364e+00
   4.5600000e+02   9.5366259e+00   1.3340243e+01   9.2836463e+00
   4.6300000e+02   9.4332305e+00   1.3314012e+01   9.1313457e+00
   4.7000000e+02   9.3488405e+00   1.3151196e+01   9.0127760e+00
   4.7700000e+02   9.2662805e+00   1.3118865e+01   8.9581216e+00
   4.8400000e+02   9.1659596e+00   1.2963678e+01   8.8224788e+00
   4.9100000e+02   9.0840823e+00   1.2923593e+01   8.7888680e+00
   4.9800000e+02   9.0039819e+00   1.2778366e+01   8.6430317e+00
   5.0500000e+02   8.9066490e+00   1.2728505e+01   8.5379087e+00
   5.1200000e+02   8.8272135e+00   1.2596180e+01   8.4708828e+00
   5.1900000e+02   8.7495032e+00   1.2534742e+01   8.3450356e+00
   5.2600000e+02   8.6550739e+00   1.2417179e+01   8.3032597e+00
   5.3300000e+02   8.5780113e+00   1.2342814e+01   8.1642289e+00
   5.4000000e+02   8.5026236e+00   1.2325831e+01   8.1385710e+00
   5.4700000e+02   8.4110159e+00   1.2152902e+01   7.9919838e+00
   5.5400000e+02   8.3362588e+00   1.2132359e+01   7.8769973e+00
   5.6100000e+02   8.2631279e+00   1.1965726e+01   7.8251687e+00
   5.6800000e+02   8.1742617e+00   1.1940845e+01   7.6938015e+00
   5.7500000e+02   8.1017448e+00   1.1781863e+01   7.6617480e+00
   5.8200000e+02   8.0308067e+00   1.1751615e+01   7.5213416e+00
   5.8900000e+02   7.9446041e+00   1.1601576e+01   7.4194790e+00
   5.9600000e+02   7.8742636e+00   1.1564550e+01   7.3567880e+00
   6.0300000e+02   7.8054556e+00   1.1425093e+01   7.2364976e+00
   6.1000000e+02   7.7218408e+00   1.1379546e+01   7.1973700e+00
   6.1700000e+02   7.6536146e+00   1.1252480e+01   7.0654098e+00
   6.2400000e+02   7.5868760e+00   1.1196530e+01   7.0413948e+00
   6.3100000e+02   7.5057749e+00   1.1083097e+01   6.9028738e+00
   6.3800000e+02   7.4396025e+00   1.1015474e+01   6.7937788e+00
   6.4500000e+02   7.3748741e+00   1.0999847e+01   6.7458756e+00
   6.5200000e+02   7.2962147e+00   1.0836405e+01   6.6222368e+00
   6.5900000e+02   7.2320372e+00   1.0817470e+01   6.5924108e+00
   6.6600000e+02   7.1692612e+00   1.0660106e+01   6.4598324e+00
   6.7300000e+02   7.0929734e+00   1.0637070e+01   6.3621549e+00
   6.8000000e+02   7.0307334e+00   1.0486930e+01   6.3037824e+00
   6.8700000e+02   6.9698537e+00   1.0458764e+01   6.1889252e+00
   6.9400000e+02   6.8958692e+00   1.0317079e+01   6.1517385e+00
   7.0100000e+02   6.8355110e+00   1.0282451e+01   6.0253527e+00
   7.0800000e+02   6.7764729e+00   1.0150790e+01   6.0023036e+00
   7.1500000e+02   6.7047253e+00   1.0108060e+01   5.8691885e+00
   7.2200000e+02   6.6461944e+00   9.9881707e+00   5.7649548e+00
   7.2900000e+02   6.5889447e+00   9.9355559e+00   5.7196391e+00
   7.3600000e+02   6.5193693e+00   9.8286259e+00   5.6028314e+00
   7.4300000e+02   6.4626131e+00   9.7649468e+00   5.5749159e+00
   7.5000000e+02   6.4071000e+00   9.7501302e+00   5.4508039e+00
   7.5700000e+02   6.3396340e+00   9.5962913e+00   5.3594097e+00
   7.6400000e+02   6.2846009e+00   9.5782871e+00   5.3058862e+00
   7.7100000e+02   6.2307742e+00   9.4297113e+00   5.2005534e+00
   7.7800000e+02   6.1653563e+00   9.4077372e+00   5.1668980e+00
   7.8500000e+02   6.1119964e+00   9.2654023e+00   5.0532956e+00
   7.9200000e+02   6.0598071e+00   9.2384475e+00   5.0327336e+00
   7.9900000e+02   5.9963780e+00   9.1036353e+00   4.9151038e+00
   8.0600000e+02   5.9446427e+00   9.0704058e+00   4.8235381e+00
   8.1300000e+02   5.8940432e+00   8.9447225e+00   4.7831892e+00
   8.2000000e+02   5.8325450e+00   8.9036240e+00   4.6806718e+00
   8.2700000e+02   5.7823871e+00   8.7888563e+00   4.6559159e+00
   8.3400000e+02   5.7333313e+00   8.7381418e+00   4.5477346e+00
   8.4100000e+02   5.6737079e+00   8.6355478e+00   4.4696967e+00
   8.4800000e+02   5.6250814e+00   8.5740334e+00   4.4218737e+00
   8.5500000e+02   5.5775242e+00   8.5596983e+00   4.3306128e+00
   8.6200000e+02   5.5197211e+00   8.4114162e+00   4.3008435e+00
   8.6900000e+02   5.4725815e+00   8.3939577e+00   4.2014786e+00
   8.7600000e+02   5.4264793e+00   8.2504618e+00   4.1832841e+00
   8.8300000e+02   5.3704434e+00   8.2291184e+00   4.0797087e+00
   8.9000000e+02   5.3247473e+00   8.0914069e+00   3.9988470e+00
   8.9700000e+02   5.2800578e+00   8.0651990e+00   3.9628612e+00
   9.0400000e+02   5.2257376e+00   7.9345589e+00   3.8714724e+00
   9.1100000e+02   5.1814430e+00   7.9022344e+00   3.8493947e+00
   9.1800000e+02   5.1381249e+00   7.7802675e+00   3.7520530e+00
   9.2500000e+02   5.0854704e+00   7.7402789e+00   3.6818428e+00
   9.3200000e+02   5.0425364e+00   7.6292973e+00   3.6387438e+00
   9.3900000e+02   5.0005498e+00   7.5801409e+00   3.5565995e+00
   9.4600000e+02   4.9495124e+00   7.4817247e+00   3.5302405e+00
   9.5300000e+02   4.9078994e+00   7.4228566e+00   3.4412722e+00
   9.6000000e+02   4.8672054e+00   7.4090929e+00   3.4253041e+00
   9.6700000e+02   4.8177380e+00   7.2692709e+00   3.3329760e+00
   9.7400000e+02   4.7774074e+00   7.2528413e+00   3.2606191e+00
   9.8100000e+02   4.7379683e+00   7.1193558e+00   3.2293575e+00
   9.8800000e+02   4.6900251e+00   7.0996405e+00   3.1479536e+00
   9.9500000e+02   4.6509394e+00   6.9730532e+00   3.1289767e+00
   1.0020000e+03   4.6127187e+00   6.9492481e+00   3.0444379e+00
   1.0090000e+03   4.5662552e+00   6.8303664e+00   2.9839569e+00
   1.0160000e+03   4.5283783e+00   6.8014574e+00   2.9486321e+00
   1.0230000e+03   4.4913402e+00   6.6913566e+00   2.8792697e+00
   1.0300000e+03   4.4463134e+00   6.6561040e+00   2.8584330e+00
   1.0370000e+03   4.4096099e+00   6.5560680e+00   2.7847797e+00
   1.0440000e+03   4.3737202e+00   6.5130654e+00   2.7723552e+00
   1.0510000e+03   4.3300881e+00   6.4242206e+00   2.6969965e+00
   1.0580000e+03   4.2945238e+00   6.3722640e+00   2.6375952e+00
   1.0650000e+03   4.2597488e+00   6.3601158e+00   2.6137825e+00
   1.0720000e+03   4.2174709e+00   6.2340915e+00   2.5481323e+00
   1.0790000e+03   4.1830126e+00   6.2194710e+00   2.5338256e+00
   1.0860000e+03   4.1493199e+00   6.0990690e+00   2.4649987e+00
   1.0930000e+03   4.1083566e+00   6.0814932e+00   2.4144870e+00
   1.1000000e+03   4.0749721e+00   5.9672642e+00   2.3861678e+00
   1.1070000e+03   4.0423302e+00   5.9460431e+00   2.3272638e+00
   1.1140000e+03   4.0026432e+00   5.8387105e+00   2.3103489e+00
   1.1210000e+03   3.9703012e+00   5.8129754e+00   2.2469758e+00
   1.1280000e+03   3.9386795e+00   5.7134818e+00   2.2367631e+00
   1.1350000e+03   3.9002317e+00   5.6821733e+00   2.1734001e+00
   1.1420000e+03   3.8689019e+00   5.5916901e+00   2.1239620e+00
   1.1490000e+03   3.8382706e+00   5.5535498e+00   2.1060048e+00
   1.1560000e+03   3.8010260e+00   5.4733640e+00   2.0536874e+00
   1.1630000e+03   3.7706788e+00   5.4270500e+00   2.0434439e+00
   1.1700000e+03   3.7410091e+00   5.4162590e+00   1.9907481e+00
   1.1770000e+03   3.7049326e+00   5.3026552e+00   1.9509562e+00
   1.1840000e+03   3.6755395e+00   5.2896456e+00   1.9329938e+00
   1.1910000e+03   3.6468034e+00   5.1803867e+00   1.8894754e+00
   1.1980000e+03   3.6118612e+00   5.1646427e+00   1.8791329e+00
   1.2050000e+03   3.5833943e+00   5.0603070e+00   1.8344462e+00
   1.2120000e+03   3.5555647e+00   5.0411808e+00   1.8283609e+00
   1.2190000e+03   3.5217237e+00   4.9425170e+00   1.7838210e+00
   1.2260000e+03   3.4941562e+00   4.9192075e+00   1.7471846e+00
   1.2330000e+03   3.4672067e+00   4.8271579e+00   1.7364596e+00
   1.2400000e+03   3.4344349e+00   4.7986888e+00   1.6980340e+00
   1.2470000e+03   3.4077407e+00   4.7144327e+00   1.6916636e+00
   1.2540000e+03   3.3816457e+00   4.6796119e+00   1.6528577e+00
   1.2610000e+03   3.3499120e+00   4.6045703e+00   1.6219872e+00
   1.2680000e+03   3.3240657e+00   4.5619879e+00   1.6105627e+00
   1.2750000e+03   3.2988003e+00   4.5520266e+00   1.5773390e+00
   1.2820000e+03   3.2680747e+00   4.4458569e+00   1.5705259e+00
   1.2890000e+03   3.2430515e+00   4.4337978e+00   1.5365257e+00
   1.2960000e+03   3.2185917e+00   4.3319807e+00   1.5323589e+00
   1.3030000e+03   3.1888448e+00   4.3175128e+00   1.4984070e+00
   1.3100000e+03   3.1646209e+00   4.2216298e+00   1.4698166e+00
   1.3170000e+03   3.1409433e+00   4.2045574e+00   1.4623927e+00
   1.3240000e+03   3.1121467e+00   4.1150953e+00   1.4326869e+00
   1.3310000e+03   3.0886989e+00   4.0948690e+00   1.4281292e+00
   1.3380000e+03   3.0657807e+00   4.0122885e+00   1.3982450e+00
   1.3450000e+03   3.0379068e+00   3.9883033e+00   1.3740667e+00
   1.3520000e+03   3.0152125e+00   3.9131581e+00   1.3658669e+00
   1.3590000e+03   2.9930317e+00   3.8847446e+00   1.3402354e+00
   1.3660000e+03   2.9660537e+00   3.8175162e+00   1.3352235e+00
   1.3730000e+03   2.9440910e+00   3.7840893e+00   1.3092593e+00
   1.3800000e+03   2.9226261e+00   3.7760594e+00   1.3061119e+00
   1.3870000e+03   2.8965180e+00   3.6862583e+00   1.2804008e+00
   1.3940000e+03   2.8752656e+00   3.6767748e+00   1.2588291e+00
   1.4010000e+03   2.8544958e+00   3.5911934e+00   1.2533349e+00
   1.4080000e+03   2.8292324e+00   3.5799511e+00   1.2334994e+00
   1.4150000e+03   2.8086697e+00   3.4988593e+00   1.2303196e+00
   1.4220000e+03   2.7885748e+00   3.4854834e+00   1.2128365e+00
   1.4290000e+03   2.7641315e+00   3.4092335e+00   1.2003862e+00
   1.4360000e+03   2.7442384e+00   3.3932791e+00   1.1956404e+00
   1.4430000e+03   2.7247987e+00   3.3222962e+00   1.1839311e+00
   1.4500000e+03   2.7011516e+00   3.3032592e+00   1.1811707e+00
   1.4570000e+03   2.6819086e+00   3.2380044e+00   1.1705201e+00
   1.4640000e+03   2.6631050e+00   3.2153589e+00   1.1688774e+00
   1.4710000e+03   2.6402310e+00   3.1561673e+00   1.1593157e+00
   1.4780000e+03   2.6216191e+00   3.1295305e+00   1.1522785e+00
   1.4850000e+03   2.6034332e+00   3.1229805e+00   1.1498451e+00
   1.4920000e+03   2.5813097e+00   3.0457445e+00   1.1432028e+00
   1.4990000e+03   2.5633105e+00   3.0379476e+00   1.1417606e+00
   1.5060000e+03   2.5457241e+00   2.9639909e+00   1.1356432e+00
   1.5130000e+03   2.5243293e+00   2.9546770e+00   1.1314526e+00
   1.5200000e+03   2.5069250e+00   2.8842770e+00   1.1292500e+00
   1.5270000e+03   2.4899206e+00   2.8731158e+00   1.1250556e+00
   1.5340000e+03   2.4692331e+00   2.8066198e+00   1.1237831e+00
   1.5410000e+03   2.4524062e+00   2.7932217e+00   1.1198066e+00
   1.5480000e+03   2.4359668e+00   2.7310325e+00   1.1190616e+00
   1.5550000e+03   2.4159659e+00   2.7149634e+00   1.1153783e+00
   1.5620000e+03   2.3996996e+00   2.6574929e+00   1.1127291e+00
   1.5690000e+03   2.3838086e+00   2.6383222e+00   1.1115947e+00
   1.5760000e+03   2.3644742e+00   2.5858132e+00   1.1089873e+00
   1.5830000e+03   2.3487519e+00   2.5632938e+00   1.1083250e+00
   1.5900000e+03   2.3333932e+00   2.5576436e+00   1.1058530e+00
   1.5970000e+03   2.3147058e+00   2.4898902e+00   1.1042183e+00
   1.6040000e+03   2.2995115e+00   2.4831210e+00   1.1031829e+00
   1.6110000e+03   2.2846693e+00   2.4181398e+00   1.1014711e+00
   1.6180000e+03   2.2666099e+00   2.4100070e+00   1.1008793e+00
   1.6250000e+03   2.2519280e+00   2.3480851e+00   1.0992114e+00
   1.6320000e+03   2.2375872e+00   2.3382931e+00   1.0988699e+00
   1.6390000e+03   2.2201371e+00   2.2797751e+00   1.0972961e+00
   1.6460000e+03   2.2059525e+00   2.2679810e+00   1.0961830e+00
   1.6530000e+03   2.1920982e+00   2.2132504e+00   1.0956498e+00
   1.6600000e+03   2.1752394e+00   2.1990839e+00   1.0945246e+00
   1.6670000e+03   2.1615373e+00   2.1485057e+00   1.0942167e+00
   1.6740000e+03   2.1481550e+00   2.1316277e+00   1.0931319e+00
   1.6810000e+03   2.1318700e+00   2.0853628e+00   1.0924307e+00
   1.6880000e+03   2.1186360e+00   2.0656532e+00   1.0919410e+00
   1.6950000e+03   2.1057117e+00   2.0605992e+00   1.0911867e+00
   1.7020000e+03   2.0899834e+00   2.0027712e+00   1.0909084e+00
   1.7090000e+03   2.0772035e+00   1.9968361e+00   1.0901618e+00
   1.7160000e+03   2.0647235e+00   1.9440171e+00   1.0900027e+00
   1.7230000e+03   2.0495352e+00   1.9371479e+00   1.0892913e+00
   1.7300000e+03   2.0371959e+00   1.8892683e+00   1.0887934e+00
   1.7370000e+03   2.0251467e+00   1.8813124e+00   1.0885406e+00
   1.7440000e+03   2.0104822e+00   1.8382920e+00   1.0880296e+00
   1.7510000e+03   1.9985702e+00   1.8290911e+00   1.0878847e+00
   1.7580000e+03   1.9869390e+00   1.7908394e+00   1.0873876e+00
   1.7650000e+03   1.9727825e+00   1.7802660e+00   1.0870705e+00
   1.7720000e+03   1.9612848e+00   1.7466379e+00   1.0868375e+00
   1.7790000e+03   1.9500588e+00   1.7346383e+00   1.0864914e+00
   1.7860000e+03   1.9363949e+00   1.7054431e+00   1.0863593e+00
   1.7930000e+03   1.9252990e+00   1.6920277e+00   1.0860138e+00
   1.8000000e+03   1.9144659e+00   1.6885264e+00   1.0859388e+00
   1.8070000e+03   1.9012797e+00   1.6522692e+00   1.0856078e+00
   1.8140000e+03   1.8905732e+00   1.6482266e+00   1.0853777e+00
   1.8210000e+03   1.8801210e+00   1.6152110e+00   1.0852571e+00
   1.8280000e+03   1.8673978e+00   1.6105345e+00   1.0850189e+00
   1.8350000e+03   1.8570688e+00   1.5807074e+00   1.0849501e+00
   1.8420000e+03   1.8469858e+00   1.5752946e+00   1.0847172e+00
   1.8490000e+03   1.8347114e+00   1.5486076e+00   1.0845700e+00
   1.8560000e+03   1.8247483e+00   1.5423613e+00   1.0844586e+00
   1.8630000e+03   1.8150231e+00   1.5187470e+00   1.0842965e+00
   1.8700000e+03   1.8031836e+00   1.5115987e+00   1.0842335e+00
   1.8770000e+03   1.7935750e+00   1.4909654e+00   1.0840708e+00
   1.8840000e+03   1.7841964e+00   1.4828802e+00   1.0840351e+00
   1.8910000e+03   1.7727782e+00   1.4651807e+00   1.0838789e+00
   1.8980000e+03   1.7635131e+00   1.4560887e+00   1.0837708e+00
   1.9050000e+03   1.7544703e+00   1.4537470e+00   1.0837130e+00
   1.9120000e+03   1.7434603e+00   1.4311162e+00   1.0836005e+00
   1.9190000e+03   1.7345278e+00   1.4284143e+00   1.0835677e+00
   1.9260000e+03   1.7258102e+00   1.4078623e+00   1.0834573e+00
   1.9330000e+03   1.7151956e+00   1.4047388e+00   1.0833880e+00
   1.9400000e+03   1.7065852e+00   1.3862299e+00   1.0833345e+00
   1.9470000e+03   1.6981825e+00   1.3826181e+00   1.0832578e+00
   1.9540000e+03   1.6879508e+00   1.3661176e+00   1.0832276e+00
   1.9610000e+03   1.6796522e+00   1.3619564e+00   1.0831503e+00
   1.9680000e+03   1.6715544e+00   1.3474172e+00   1.0831333e+00
   1.9750000e+03   1.6616932e+00   1.3426645e+00   1.0830590e+00
   1.9820000e+03   1.6536966e+00   1.3300307e+00   1.0830077e+00
   1.9890000e+03   1.6458938e+00   1.3246598e+00   1.0829800e+00
   1.9960000e+03   1.6363914e+00   1.3139286e+00   1.0829265e+00
   2.0030000e+03   1.6286868e+00   1.3078660e+00   1.0829107e+00
   2.0100000e+03   1.6211696e+00   1.3063206e+00   1.0828582e+00
   2.0170000e+03   1.6120142e+00   1.2922132e+00   1.0828252e+00
   2.0240000e+03   1.6045924e+00   1.2904300e+00   1.0827996e+00
   2.0310000e+03   1.5973513e+00   1.2776365e+00   1.0827630e+00
   2.0380000e+03   1.5885318e+00   1.2755751e+00   1.0827485e+00
   2.0450000e+03   1.5813833e+00   1.2640731e+00   1.0827116e+00
   2.0520000e+03   1.5744094e+00   1.2616903e+00   1.0827035e+00
   2.0590000e+03   1.5659147e+00   1.2514579e+00   1.0826680e+00
   2.0660000e+03   1.5590306e+00   1.2487144e+00   1.0826436e+00
   2.0730000e+03   1.5523150e+00   1.2397223e+00   1.0826302e+00
   2.0800000e+03   1.5441343e+00   1.2365910e+00   1.0826047e+00
   2.0870000e+03   1.5375058e+00   1.2288069e+00   1.0825971e+00
   2.0940000e+03   1.5310400e+00   1.2252677e+00   1.0825720e+00
   2.1010000e+03   1.5231629e+00   1.2187026e+00   1.0825563e+00
   2.1080000e+03   1.5167814e+00   1.2146968e+00   1.0825439e+00
   2.1150000e+03   1.5105569e+00   1.2136811e+00   1.0825265e+00
   2.1220000e+03   1.5029733e+00   1.2048344e+00   1.0825195e+00
   2.1290000e+03   1.4968305e+00   1.2036615e+00   1.0825018e+00
   2.1360000e+03   1.4908392e+00   1.1956403e+00   1.0824979e+00
   2.1430000e+03   1.4835390e+00   1.1942835e+00   1.0824809e+00
   2.1500000e+03   1.4776269e+00   1.1870753e+00   1.0824692e+00
   2.1570000e+03   1.4718608e+00   1.1855064e+00   1.0824628e+00
   2.1640000e+03   1.4648345e+00   1.1790989e+00   1.0824506e+00
   2.1710000e+03   1.4591451e+00   1.1772923e+00   1.0824470e+00
   2.1780000e+03   1.4535966e+00   1.1716687e+00   1.0824349e+00
   2.1850000e+03   1.4468347e+00   1.1696064e+00   1.0824274e+00
   2.1920000e+03   1.4413603e+00   1.1647491e+00   1.0824215e+00
   2.1990000e+03   1.4360218e+00   1.1624167e+00   1.0824131e+00
   2.2060000e+03   1.4295153e+00   1.1583401e+00   1.0824098e+00
   2.2130000e+03   1.4242485e+00   1.1556940e+00   1.0824013e+00
   2.2200000e+03   1.4191126e+00   1.1550246e+00   1.0823994e+00
   2.2270000e+03   1.4128525e+00   1.1494117e+00   1.0823913e+00
   2.2340000e+03   1.4077860e+00   1.1486377e+00   1.0823857e+00
   2.2410000e+03   1.4028457e+00   1.1435452e+00   1.0823826e+00
   2.2480000e+03   1.3968234e+00   1.1426489e+00   1.0823767e+00
   2.2550000e+03   1.3919501e+00   1.1380708e+00   1.0823750e+00
   2.2620000e+03   1.3871985e+00   1.1370334e+00   1.0823692e+00
   2.2690000e+03   1.3814056e+00   1.1329636e+00   1.0823656e+00
   2.2760000e+03   1.3767187e+00   1.1317683e+00   1.0823627e+00
   2.2830000e+03   1.3721490e+00   1.1281975e+00   1.0823587e+00
   2.2900000e+03   1.3665773e+00   1.1268324e+00   1.0823571e+00
   2.2970000e+03   1.3620701e+00   1.1237518e+00   1.0823530e+00
   2.3040000e+03   1.3576758e+00   1.1222065e+00   1.0823521e+00
   2.3110000e+03   1.3523175e+00   1.1196295e+00   1.0823482e+00
   2.3180000e+03   1.3479835e+00   1.1178729e+00   1.0823455e+00
   2.3250000e+03   1.3437583e+00   1.1174288e+00   1.0823440e+00
   2.3320000e+03   1.3386056e+00   1.1138155e+00   1.0823412e+00
   2.3390000e+03   1.3344386e+00   1.1133012e+00   1.0823404e+00
   2.3460000e+03   1.3303763e+00   1.1100196e+00   1.0823376e+00
   2.3530000e+03   1.3254217e+00   1.1094233e+00   1.0823359e+00
   2.3600000e+03   1.3214156e+00   1.1064707e+00   1.0823345e+00
   2.3670000e+03   1.3175103e+00   1.1057800e+00   1.0823326e+00
   2.3740000e+03   1.3127466e+00   1.1031538e+00   1.0823318e+00
   2.3810000e+03   1.3088954e+00   1.1023573e+00   1.0823299e+00
   2.3880000e+03   1.3051413e+00   1.1000528e+00   1.0823294e+00
   2.3950000e+03   1.3005614e+00   1.0991425e+00   1.0823275e+00
   2.4020000e+03   1.2968595e+00   1.0971552e+00   1.0823263e+00
   2.4090000e+03   1.2932510e+00   1.0961238e+00   1.0823255e+00
   2.4160000e+03   1.2888482e+00   1.0944652e+00   1.0823242e+00
   2.4230000e+03   1.2852899e+00   1.0932907e+00   1.0823238e+00
   2.4300000e+03   1.2818215e+00   1.0929939e+00   1.0823224e+00
   2.4370000e+03   1.2775892e+00   1.0906334e+00   1.0823216e+00
   2.4440000e+03   1.2741692e+00   1.0902892e+00   1.0823210e+00
   2.4510000e+03   1.2708357e+00   1.0881430e+00   1.0823200e+00
   2.4580000e+03   1.2667674e+00   1.0877433e+00   1.0823197e+00
   2.4650000e+03   1.2634805e+00   1.0858106e+00   1.0823187e+00
   2.4720000e+03   1.2602768e+00   1.0853472e+00   1.0823185e+00
   2.4790000e+03   1.2563664e+00   1.0836270e+00   1.0823176e+00
   2.4860000e+03   1.2532076e+00   1.0830921e+00   1.0823170e+00
   2.4930000e+03   1.2501288e+00   1.0815821e+00   1.0823166e+00
   2.5000000e+03   1.2463703e+00   1.0809704e+00   1.0823160e+00
   2.5070000e+03   1.2433345e+00   1.0796684e+00   1.0823158e+00
   2.5140000e+03   1.2403758e+00   1.0789749e+00   1.0823152e+00
   2.5210000e+03   1.2367635e+00   1.0778899e+00   1.0823148e+00
   2.5280000e+03   1.2338462e+00   1.0770990e+00   1.0823144e+00
   2.5350000e+03   1.2310030e+00   1.0768990e+00   1.0823140e+00
   2.5420000e+03   1.2275311e+00   1.0753367e+00   1.0823138e+00
   2.5490000e+03   1.2247277e+00   1.0751046e+00   1.0823134e+00
   2.5560000e+03   1.2219956e+00   1.0736827e+00   1.0823133e+00
   2.5630000e+03   1.2186588e+00   1.0734129e+00   1.0823128e+00
   2.5700000e+03   1.2159649e+00   1.0721313e+00   1.0823125e+00
   2.5770000e+03   1.2133395e+00   1.0718182e+00   1.0823124e+00
   2.5840000e+03   1.2101327e+00   1.0706768e+00   1.0823120e+00
   2.5910000e+03   1.2075440e+00   1.0703153e+00   1.0823120e+00
   2.5980000e+03   1.2050212e+00   1.0693129e+00   1.0823116e+00
   2.6050000e+03   1.2019392e+00   1.0688992e+00   1.0823115e+00
   2.6120000e+03   1.1994516e+00   1.0680349e+00   1.0823113e+00
   2.6190000e+03   1.1970274e+00   1.0675655e+00   1.0823111e+00
   2.6260000e+03   1.1940654e+00   1.0668460e+00   1.0823110e+00
   2.6330000e+03   1.1916750e+00   1.0663101e+00   1.0823108e+00
   2.6400000e+03   1.1893455e+00   1.0661746e+00   1.0823107e+00
   2.6470000e+03   1.1864988e+00   1.0651294e+00   1.0823105e+00
   2.6540000e+03   1.1842017e+00   1.0649719e+00   1.0823104e+00
   2.6610000e+03   1.1819632e+00   1.0640197e+00   1.0823103e+00
   2.6680000e+03   1.1792272e+00   1.0638366e+00   1.0823102e+00
   2.6750000e+03   1.1770199e+00   1.0629778e+00   1.0823101e+00
   2.6820000e+03   1.1748688e+00   1.0627651e+00   1.0823100e+00
   2.6890000e+03   1.1722392e+00   1.0619999e+00   1.0823099e+00
   2.6960000e+03   1.1701179e+00   1.0617541e+00   1.0823098e+00
   2.7030000e+03   1.1680508e+00   1.0610818e+00   1.0823097e+00
   2.7100000e+03   1.1655234e+00   1.0608005e+00   1.0823096e+00
   2.7170000e+03   1.1634848e+00   1.0602207e+00   1.0823095e+00
   2.7240000e+03   1.1614983e+00   1.0599014e+00   1.0823095e+00
   2.7310000e+03   1.1590690e+00   1.0594192e+00   1.0823094e+00
   2.7380000e+03   1.1571099e+00   1.0590543e+00   1.0823094e+00
   2.7450000e+03   1.1552007e+00   1.0589620e+00   1.0823093e+00
   2.7520000e+03   1.1528657e+00   1.0582567e+00   1.0823092e+00
   2.7590000e+03   1.1509828e+00   1.0581494e+00   1.0823092e+00
   2.7660000e+03   1.1491479e+00   1.0575065e+00   1.0823091e+00
   2.7730000e+03   1.1469034e+00   1.0573816e+00   1.0823091e+00
   2.7800000e+03   1.1450937e+00   1.0568014e+00   1.0823091e+00
   2.7870000e+03   1.1433301e+00   1.0566563e+00   1.0823090e+00
   2.7940000e+03   1.1411725e+00   1.0561391e+00   1.0823090e+00
   2.8010000e+03   1.1394330e+00   1.0559714e+00   1.0823089e+00
   2.8080000e+03   1.1377380e+00   1.0555169e+00   1.0823089e+00
   2.8150000e+03   1.1356637e+00   1.0553248e+00   1.0823089e+00
   2.8220000e+03   1.1339917e+00   1.0549328e+00   1.0823089e+00
   2.8290000e+03   1.1323623e+00   1.0547147e+00   1.0823088e+00
   2.8360000e+03   1.1303681e+00   1.0543888e+00   1.0823088e+00
   2.8430000e+03   1.1287608e+00   1.0541394e+00   1.0823088e+00
   2.8500000e+03   1.1271945e+00   1.0540763e+00   1.0823088e+00
   2.8570000e+03   1.1252771e+00   1.0535974e+00   1.0823087e+00
   2.8640000e+03   1.1237320e+00   1.0535240e+00   1.0823087e+00
   2.8710000e+03   1.1222262e+00   1.0530872e+00   1.0823087e+00
   2.8780000e+03   1.1203826e+00   1.0530018e+00   1.0823087e+00
   2.8850000e+03   1.1188970e+00   1.0526075e+00   1.0823087e+00
   2.8920000e+03   1.1174493e+00   1.0525082e+00   1.0823087e+00
   2.8990000e+03   1.1156765e+00   1.0521565e+00   1.0823086e+00
   2.9060000e+03   1.1142481e+00   1.0520417e+00   1.0823086e+00
   2.9130000e+03   1.1128562e+00   1.0517326e+00   1.0823086e+00
   2.9200000e+03   1.1111513e+00   1.0516010e+00   1.0823086e+00
   2.9270000e+03   1.1097778e+00   1.0513345e+00   1.0823086e+00
   2.9340000e+03   1.1084393e+00   1.0511850e+00   1.0823086e+00
   2.9410000e+03   1.1067997e+00   1.0509635e+00   1.0823086e+00
   2.9480000e+03   1.1054789e+00   1.0507925e+00   1.0823085e+00
   2.9550000e+03   1.1041917e+00   1.0507493e+00   1.0823085e+00
   2.9620000e+03   1.1026146e+00   1.0504226e+00   1.0823085e+00
   2.9690000e+03   1.1013444e+00   1.0503722e+00   1.0823085e+00
   2.9760000e+03   1.1001065e+00   1.0500741e+00   1.0823085e+00
   2.9830000e+03   1.0985894e+00   1.0500155e+00   1.0823085e+00
   2.9900000e+03   1.0973677e+00   1.0497463e+00   1.0823085e+00
   2.9970000e+03   1.0961770e+00   1.0496782e+00   1.0823085e+00
   3.0040000e+03   1.0947176e+00   1.0494381e+00   1.0823085e+00
   3.0110000e+03   1.0935424e+00   1.0493593e+00   1.0823085e+00
   3.0180000e+03   1.0923971e+00   1.0491482e+00   1.0823085e+00
   3.0250000e+03   1.0909930e+00   1.0490579e+00   1.0823085e+00
   3.0320000e+03   1.0898624e+00   1.0488758e+00   1.0823085e+00
   3.0390000e+03   1.0887606e+00   1.0487732e+00   1.0823085e+00
   3.0460000e+03   1.0874096e+00   1.0486220e+00   1.0823085e+00
   3.0530000e+03   1.0863219e+00   1.0485045e+00   1.0823085e+00
   3.0600000e+03   1.0852618e+00   1.0484748e+00   1.0823085e+00
   3.0670000e+03   1.0839618e+00   1.0482512e+00   1.0823084e+00
   3.0740000e+03   1.0829152e+00   1.0482166e+00   1.0823084e+00
   3.0810000e+03   1.0818952e+00   1.0480125e+00   1.0823084e+00
   3.0880000e+03   1.0806440e+00   1.0479722e+00   1.0823084e+00
   3.0950000e+03   1.0796369e+00   1.0477879e+00   1.0823084e+00
   3.1020000e+03   1.0786553e+00   1.0477410e+00   1.0823084e+00
   3.1090000e+03   1.0774511e+00   1.0475766e+00   1.0823084e+00
   3.1160000e+03   1.0764819e+00   1.0475224e+00   1.0823084e+00
   3.1230000e+03   1.0755372e+00   1.0473778e+00   1.0823084e+00
   3.1300000e+03   1.0743780e+00   1.0473157e+00   1.0823084e+00
   3.1370000e+03   1.0734451e+00   1.0471910e+00   1.0823084e+00
   3.1440000e+03   1.0725358e+00   1.0471204e+00   1.0823084e+00
   3.1510000e+03   1.0714199e+00   1.0470168e+00   1.0823084e+00
   3.1580000e+03   1.0705219e+00   1.0469361e+00   1.0823084e+00
   3.1650000e+03   1.0696466e+00   1.0469157e+00   1.0823084e+00
   3.1720000e+03   1.0685722e+00   1.0467622e+00   1.0823084e+00
   3.1790000e+03   1.0677076e+00   1.0467384e+00   1.0823084e+00
   3.1860000e+03   1.0668649e+00   1.0465983e+00   1.0823084e+00
   3.1930000e+03   1.0658304e+00   1.0465706e+00   1.0823084e+00
   3.2000000e+03   1.0649980e+00   1.0464441e+00   1.0823084e+00
   3.2070000e+03   1.0641866e+00   1.0464119e+00   1.0823084e+00
   3.2140000e+03   1.0631903e+00   1.0462990e+00   1.0823084e+00
   3.2210000e+03   1.0623887e+00   1.0462617e+00   1.0823084e+00
   3.2280000e+03   1.0616074e+00   1.0461624e+00   1.0823084e+00
   3.2350000e+03   1.0606478e+00   1.0461197e+00   1.0823084e+00
   3.2420000e+03   1.0598759e+00   1.0460340e+00   1.0823084e+00
   3.2490000e+03   1.0591234e+00   1.0459855e+00   1.0823084e+00
   3.2560000e+03   1.0581991e+00   1.0459144e+00   1.0823084e+00
   3.2630000e+03   1.0574556e+00   1.0458588e+00   1.0823084e+00
   3.2700000e+03   1.0567308e+00   1.0458447e+00   1.0823084e+00
   3.2770000e+03   1.0558404e+00   1.0457392e+00   1.0823084e+00
   3.2840000e+03   1.0551242e+00   1.0457228e+00   1.0823084e+00
   3.2910000e+03   1.0544260e+00   1.0456266e+00   1.0823084e+00
   3.2980000e+03   1.0535681e+00   1.0456075e+00   1.0823084e+00
   3.3050000e+03   1.0528781e+00   1.0455205e+00   1.0823084e+00
   3.3120000e+03   1.0522055e+00   1.0454983e+00   1.0823084e+00
   3.3190000e+03   1.0513788e+00   1.0454207e+00   1.0823084e+00
   3.3260000e+03   1.0507140e+00   1.0453950e+00   1.0823084e+00
   3.3330000e+03   1.0500659e+00   1.0453267e+00   1.0823084e+00
   3.3400000e+03   1.0492692e+00   1.0452973e+00   1.0823084e+00
   3.3470000e+03   1.0486286e+00   1.0452384e+00   1.0823084e+00
   3.3540000e+03   1.0480041e+00   1.0452050e+00   1.0823084e+00
   3.3610000e+03   1.0472362e+00   1.0451561e+00   1.0823084e+00
   3.3680000e+03   1.0466188e+00   1.0451178e+00   1.0823084e+00
   3.3750000e+03   1.0460169e+00   1.0451081e+00   1.0823084e+00
   3.3820000e+03   1.0452768e+00   1.0450355e+00   1.0823084e+00
   3.3890000e+03   1.0446817e+00   1.0450242e+00   1.0823084e+00
   3.3960000e+03   1.0441016e+00   1.0449579e+00   1.0823084e+00
   3.4030000e+03   1.0433880e+00   1.0449448e+00   1.0823084e+00
   3.4100000e+03   1.0428144e+00   1.0448849e+00   1.0823084e+00
   3.4170000e+03   1.0422551e+00   1.0448696e+00   1.0823084e+00
   3.4240000e+03   1.0415672e+00   1.0448162e+00   1.0823084e+00
   3.4310000e+03   1.0410141e+00   1.0447985e+00   1.0823084e+00
   3.4380000e+03   1.0404749e+00   1.0447515e+00   1.0823084e+00
   3.4450000e+03   1.0398115e+00   1.0447312e+00   1.0823084e+00
   3.4520000e+03   1.0392783e+00   1.0446907e+00   1.0823084e+00
   3.4590000e+03   1.0387584e+00   1.0446676e+00   1.0823084e+00
   3.4660000e+03   1.0381186e+00   1.0446340e+00   1.0823084e+00
   3.4730000e+03   1.0376044e+00   1.0446076e+00   1.0823084e+00
   3.4800000e+03   1.0371030e+00   1.0446009e+00   1.0823084e+00
   3.4870000e+03   1.0364860e+00   1.0445509e+00   1.0823084e+00
   3.4940000e+03   1.0359900e+00   1.0445431e+00   1.0823084e+00


==> admm_plr.txt <==
	plr		y1		y2		y3		y4		y5		y6		y7
   1.0000000e+00   9.0000000e-06   9.0000000e-06   9.0000000e-06   9.0000000e-06   9.0000000e-06   9.0000000e-06   9.0000000e-06			
   2.0000000e+00   1.2000000e-05   1.1000000e-05   1.1000000e-05   9.6000000e-06   9.1000000e-06   9.0000000e-06   9.0000000e-06
   3.0000000e+00   2.2000000e-05   1.3000000e-05   1.1000000e-05   1.9000000e-05   1.1000000e-05   9.2000000e-06   9.0000000e-06
   4.0000000e+00   9.8000000e-05   2.9000000e-05   1.3000000e-05   1.4000000e-04   3.4000000e-05   1.1000000e-05   9.0000000e-06
   5.0000000e+00   1.1000000e-03   2.1000000e-04   3.2000000e-05   9.2000000e-04   1.9000000e-04   2.6000000e-05   9.0000000e-06
   6.0000000e+00   8.0000000e-03   1.6000000e-03   1.8000000e-04   1.0000000e-02   1.5000000e-03   1.5000000e-04   9.0000000e-06


==> bp_1_ieee118.txt <==
       ite              pmu0          pmu1            pmu2
   1.0000000e+00   1.1196147e+02   1.3061803e+02   1.0563230e+02
   2.0000000e+00   2.7451928e+01   2.2057754e+01   1.5180320e+01
   3.0000000e+00   7.7437999e+00   2.9146739e+00   1.3125865e+00
   4.0000000e+00   3.2922329e+00   1.1889506e+00   1.0000130e+00
   5.0000000e+00   1.6782281e+00   1.0006745e+00   1.0000001e+00
   6.0000000e+00   1.1386880e+00   1.0000001e+00   1.0000000e+00
   7.0000000e+00   1.0017195e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   9.9971424e-01   1.0000000e+00   1.0000000e+00
   9.0000000e+00   9.9997168e-01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   9.9999831e-01   1.0000000e+00   1.0000000e+00


==> bp_1_ieee30.txt <==
       ite              pmu0          pmu1            pmu2
   1.0000000e+00   5.1599656e+01   4.8683314e+01   4.3045864e+01
   2.0000000e+00   1.0377728e+01   6.0420929e+00   5.1449872e+00
   3.0000000e+00   2.8735364e+00   1.2838058e+00   1.2632031e+00
   4.0000000e+00   1.5786679e+00   1.0029549e+00   1.0000002e+00
   5.0000000e+00   1.2037410e+00   1.0000030e+00   9.9999930e-01
   6.0000000e+00   1.0483270e+00   9.9999999e-01   1.0000000e+00
   7.0000000e+00   1.0063947e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   9.9995605e-01   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000015e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00

==> bp_latency.txt <==
	t		V		t1		V1		t2		V2		t3		V3
   2.9512880e+00   1.0209950e+00   2.9532880e+00   1.0209950e+00   2.9595034e+00   1.0209950e+00   2.9612880e+00   1.0209950e+00
   2.9519859e+00   1.0209950e+00   2.9539859e+00   1.0209950e+00   2.9601436e+00   1.0209950e+00   2.9619859e+00   1.0209950e+00
   2.9526570e+00   1.0209950e+00   2.9546570e+00   1.0209950e+00   2.9607644e+00   1.0209950e+00   2.9626570e+00   1.0209950e+00
   2.9532784e+00   1.0209950e+00   2.9552784e+00   1.0209950e+00   2.9614291e+00   1.0209950e+00   2.9632784e+00   1.0209950e+00
   2.9539187e+00   1.0209950e+00   2.9559187e+00   1.0209950e+00   2.9621206e+00   1.0209950e+00   2.9639187e+00   1.0209950e+00
   2.9545363e+00   1.0209950e+00   2.9565363e+00   1.0209950e+00   2.9627987e+00   1.0209950e+00   2.9645363e+00   1.0209950e+00
   2.9552869e+00   1.0209950e+00   2.9572869e+00   1.0209950e+00   2.9634768e+00   1.0209950e+00   2.9652869e+00   1.0209950e+00
   2.9559711e+00   1.0209950e+00   2.9579711e+00   1.0209950e+00   2.9641772e+00   1.0209950e+00   2.9659711e+00   1.0209950e+00
   2.9565947e+00   1.0209950e+00   2.9585947e+00   1.0209950e+00   2.9648582e+00   1.0209950e+00   2.9665947e+00   1.0209950e+00
   2.9572123e+00   1.0209950e+00   2.9592123e+00   1.0209950e+00   2.9655866e+00   1.0209950e+00   2.9672123e+00   1.0209950e+00
   2.9578334e+00   1.0209950e+00   2.9598334e+00   1.0209950e+00   2.9663284e+00   1.0209950e+00   2.9678334e+00   1.0209950e+00
   2.9584460e+00   1.0209950e+00   2.9604460e+00   1.0209950e+00   2.9670235e+00   1.0209950e+00   2.9684460e+00   1.0209950e+00
   2.9591740e+00   1.0209950e+00   2.9611740e+00   1.0209950e+00   2.9676563e+00   1.0209950e+00   2.9691740e+00   1.0209950e+00
   2.9598865e+00   1.0209950e+00   2.9618865e+00   1.0209950e+00   2.9682746e+00   1.0209950e+00   2.9698865e+00   1.0209950e+00
   2.9605855e+00   1.0209950e+00   2.9625855e+00   1.0209950e+00   2.9689640e+00   1.0209950e+00   2.9705855e+00   1.0209950e+00
   2.9613308e+00   1.0209950e+00   2.9633308e+00   1.0209950e+00   2.9696524e+00   1.0209950e+00   2.9713308e+00   1.0209950e+00
   2.9620252e+00   1.0209950e+00   2.9640252e+00   1.0209950e+00   2.9702940e+00   1.0209950e+00   2.9720252e+00   1.0209950e+00
   2.9627114e+00   1.0209950e+00   2.9647114e+00   1.0209950e+00   2.9709180e+00   1.0209950e+00   2.9727114e+00   1.0209950e+00
   2.9633715e+00   1.0209950e+00   2.9653715e+00   1.0209950e+00   2.9715458e+00   1.0209950e+00   2.9733715e+00   1.0209950e+00
   2.9639955e+00   1.0209950e+00   2.9659955e+00   1.0209950e+00   2.9721762e+00   1.0209950e+00   2.9739955e+00   1.0209950e+00
   2.9646131e+00   1.0209950e+00   2.9666131e+00   1.0209950e+00   2.9728713e+00   1.0209950e+00   2.9746131e+00   1.0209950e+00
   2.9652338e+00   1.0209950e+00   2.9672338e+00   1.0209950e+00   2.9735370e+00   1.0209950e+00   2.9752338e+00   1.0209950e+00
   2.9659222e+00   1.0209950e+00   2.9679222e+00   1.0209950e+00   2.9741730e+00   1.0209950e+00   2.9759222e+00   1.0209950e+00
   2.9665465e+00   1.0209950e+00   2.9685465e+00   1.0209950e+00   2.9747881e+00   1.0209950e+00   2.9765465e+00   1.0209950e+00
   2.9671698e+00   1.0209950e+00   2.9691698e+00   1.0209950e+00   2.9755402e+00   1.0209950e+00   2.9771698e+00   1.0209950e+00
   2.9679820e+00   1.0209950e+00   2.9699820e+00   1.0209950e+00   2.9762880e+00   1.0209950e+00   2.9779820e+00   1.0209950e+00
   2.9686920e+00   1.0209950e+00   2.9706920e+00   1.0209950e+00   2.9769859e+00   1.0209950e+00   2.9786920e+00   1.0209950e+00
   2.9693619e+00   1.0209950e+00   2.9713619e+00   1.0209950e+00   2.9776570e+00   1.0209950e+00   2.9793619e+00   1.0209950e+00
   2.9699891e+00   1.0209950e+00   2.9719891e+00   1.0209950e+00   2.9782784e+00   1.0209950e+00   2.9799891e+00   1.0209950e+00
   2.9706336e+00   1.0209950e+00   2.9726336e+00   1.0209950e+00   2.9789187e+00   1.0209950e+00   2.9806336e+00   1.0209950e+00
   2.9713973e+00   1.0209950e+00   2.9733973e+00   1.0209950e+00   2.9795363e+00   1.0209950e+00   2.9813973e+00   1.0209950e+00
   2.9722850e+00   1.0209950e+00   2.9742850e+00   1.0209950e+00   2.9802869e+00   1.0209950e+00   2.9822850e+00   1.0209950e+00
   2.9730066e+00   1.0209950e+00   2.9750066e+00   1.0209950e+00   2.9809711e+00   1.0209950e+00   2.9830066e+00   1.0209950e+00
   2.9736996e+00   1.0209950e+00   2.9756996e+00   1.0209950e+00   2.9815947e+00   1.0209950e+00   2.9836996e+00   1.0209950e+00
   2.9743865e+00   1.0209950e+00   2.9763865e+00   1.0209950e+00   2.9822123e+00   1.0209950e+00   2.9843865e+00   1.0209950e+00
   2.9750335e+00   1.0209950e+00   2.9770335e+00   1.0209950e+00   2.9828334e+00   1.0209950e+00   2.9850335e+00   1.0209950e+00
   2.9757243e+00   1.0209950e+00   2.9777243e+00   1.0209950e+00   2.9834460e+00   1.0209950e+00   2.9857243e+00   1.0209950e+00
   2.9766102e+00   1.0209950e+00   2.9786102e+00   1.0209950e+00   2.9841740e+00   1.0209950e+00   2.9866102e+00   1.0209950e+00
   2.9772830e+00   1.0209950e+00   2.9792830e+00   1.0209950e+00   2.9848865e+00   1.0209950e+00   2.9872830e+00   1.0209950e+00
   2.9779179e+00   1.0209950e+00   2.9799179e+00   1.0209950e+00   2.9855855e+00   1.0209950e+00   2.9879179e+00   1.0209950e+00
   2.9785691e+00   1.0209950e+00   2.9805691e+00   1.0209950e+00   2.9863308e+00   1.0209950e+00   2.9885691e+00   1.0209950e+00
   2.9791938e+00   1.0209950e+00   2.9811938e+00   1.0209950e+00   2.9870252e+00   1.0209950e+00   2.9891938e+00   1.0209950e+00
   2.9798033e+00   1.0209950e+00   2.9818033e+00   1.0209950e+00   2.9877114e+00   1.0209950e+00   2.9898033e+00   1.0209950e+00
   2.9805337e+00   1.0209950e+00   2.9825337e+00   1.0209950e+00   2.9883715e+00   1.0209950e+00   2.9905337e+00   1.0209950e+00
   2.9812738e+00   1.0209950e+00   2.9832738e+00   1.0209950e+00   2.9889955e+00   1.0209950e+00   2.9912738e+00   1.0209950e+00
   2.9819116e+00   1.0209950e+00   2.9839116e+00   1.0209950e+00   2.9896131e+00   1.0209950e+00   2.9919116e+00   1.0209950e+00
   2.9825348e+00   1.0209950e+00   2.9845348e+00   1.0209950e+00   2.9902338e+00   1.0209950e+00   2.9925348e+00   1.0209950e+00
   2.9831743e+00   1.0209950e+00   2.9851743e+00   1.0209950e+00   2.9909222e+00   1.0209950e+00   2.9931743e+00   1.0209950e+00
   2.9838025e+00   1.0209950e+00   2.9858025e+00   1.0209950e+00   2.9915465e+00   1.0209950e+00   2.9938025e+00   1.0209950e+00
   2.9845281e+00   1.0209950e+00   2.9865281e+00   1.0209950e+00   2.9921698e+00   1.0209950e+00   2.9945281e+00   1.0209950e+00
   2.9853269e+00   1.0209950e+00   2.9873269e+00   1.0209950e+00   2.9929820e+00   1.0209950e+00   2.9953269e+00   1.0209950e+00
   2.9859813e+00   1.0209950e+00   2.9879813e+00   1.0209950e+00   2.9936920e+00   1.0209950e+00   2.9959813e+00   1.0209950e+00
   2.9867563e+00   1.0209950e+00   2.9887563e+00   1.0209950e+00   2.9943619e+00   1.0209950e+00   2.9967563e+00   1.0209950e+00
   2.9874444e+00   1.0209950e+00   2.9894444e+00   1.0209950e+00   2.9949891e+00   1.0209950e+00   2.9974444e+00   1.0209950e+00
   2.9881299e+00   1.0209950e+00   2.9901299e+00   1.0209950e+00   2.9956336e+00   1.0209950e+00   2.9981299e+00   1.0209950e+00
   2.9888537e+00   1.0209950e+00   2.9908537e+00   1.0209950e+00   2.9963973e+00   1.0209950e+00   2.9988537e+00   1.0209950e+00
   2.9896164e+00   1.0209950e+00   2.9916164e+00   1.0209950e+00   2.9972850e+00   1.0209950e+00   2.9996164e+00   1.0209950e+00
   2.9902789e+00   1.0209950e+00   2.9922789e+00   1.0209950e+00   2.9980066e+00   1.0209950e+00   3.0002789e+00   1.0209950e+00
   2.9910430e+00   1.0209950e+00   2.9930430e+00   1.0209950e+00   2.9986996e+00   1.0209950e+00   3.0010430e+00   1.0209950e+00
   2.9917463e+00   1.0209950e+00   2.9937463e+00   1.0209950e+00   2.9993865e+00   1.0209950e+00   3.0017463e+00   1.0209950e+00
   2.9923734e+00   1.0209950e+00   2.9943734e+00   1.0209950e+00   3.0000335e+00   1.0209950e+00   3.0023734e+00   1.0209950e+00
   2.9931934e+00   1.0209950e+00   2.9951934e+00   1.0209950e+00   3.0007243e+00   1.0209950e+00   3.0031934e+00   1.0209950e+00
   2.9938829e+00   1.0209950e+00   2.9958829e+00   1.0209950e+00   3.0016102e+00   1.0209950e+00   3.0038829e+00   1.0209950e+00
   2.9945840e+00   1.0209950e+00   2.9965840e+00   1.0209950e+00   3.0022830e+00   1.0209950e+00   3.0045840e+00   1.0209950e+00
   2.9954132e+00   1.0209950e+00   2.9974132e+00   1.0209950e+00   3.0029179e+00   1.0209950e+00   3.0054132e+00   1.0209950e+00
   2.9963468e+00   1.0209950e+00   2.9983468e+00   1.0209950e+00   3.0035691e+00   1.0209950e+00   3.0063468e+00   1.0209950e+00
   2.9975056e+00   1.0209950e+00   2.9995056e+00   1.0209950e+00   3.0041938e+00   1.0209950e+00   3.0075056e+00   1.0209950e+00
   2.9983918e+00   1.0209950e+00   3.0003918e+00   1.0209950e+00   3.0048033e+00   1.0209950e+00   3.0083918e+00   1.0209950e+00
   2.9992366e+00   1.0209950e+00   3.0012366e+00   1.0209950e+00   3.0055337e+00   1.0209950e+00   3.0092366e+00   1.0209950e+00
   2.9998995e+00   1.0209950e+00   3.0018995e+00   1.0209950e+00   3.0062738e+00   1.0209950e+00   3.0098995e+00   1.0209950e+00
   3.0005150e+00   1.0209950e+00   3.0025150e+00   1.0209950e+00   3.0069116e+00   1.0209950e+00   3.0105150e+00   1.0209950e+00
   3.0014638e+00   1.0230896e+00   3.0034638e+00   1.0230896e+00   3.0075348e+00   1.0209950e+00   3.0114638e+00   1.0230896e+00
   3.0021023e+00   1.0221474e+00   3.0041023e+00   1.0226522e+00   3.0081743e+00   1.0209950e+00   3.0121023e+00   1.0221474e+00
   3.0028027e+00   1.0107985e+00   3.0048027e+00   1.0182569e+00   3.0088025e+00   1.0209950e+00   3.0128027e+00   1.0107985e+00
   3.0034238e+00   1.0103642e+00   3.0054238e+00   1.0124549e+00   3.0095281e+00   1.0209950e+00   3.0134238e+00   1.0103642e+00
   3.0041182e+00   1.0114189e+00   3.0061182e+00   1.0107643e+00   3.0103269e+00   1.0209950e+00   3.0141182e+00   1.0114189e+00
   3.0048986e+00   1.0114741e+00   3.0068986e+00   1.0099575e+00   3.0109813e+00   1.0209950e+00   3.0148986e+00   1.0114741e+00
   3.0056429e+00   1.0114241e+00   3.0076429e+00   1.0106587e+00   3.0117563e+00   1.0209950e+00   3.0156429e+00   1.0114241e+00
   3.0063514e+00   1.0113784e+00   3.0083514e+00   1.0116546e+00   3.0124444e+00   1.0209950e+00   3.0163514e+00   1.0113784e+00
   3.0070062e+00   1.0113769e+00   3.0090062e+00   1.0115265e+00   3.0131299e+00   1.0209950e+00   3.0170062e+00   1.0113769e+00
   3.0076298e+00   1.0113796e+00   3.0096298e+00   1.0115098e+00   3.0138537e+00   1.0209950e+00   3.0176298e+00   1.0113796e+00
   3.0084601e+00   1.0113822e+00   3.0104601e+00   1.0114590e+00   3.0146164e+00   1.0209950e+00   3.0184601e+00   1.0113822e+00
   3.0091109e+00   1.0113823e+00   3.0111109e+00   1.0113823e+00   3.0152789e+00   1.0209950e+00   3.0191109e+00   1.0113823e+00
   3.0097752e+00   1.0113819e+00   3.0117752e+00   1.0113819e+00   3.0160430e+00   1.0209950e+00   3.0197752e+00   1.0113819e+00
   3.0104955e+00   1.0113819e+00   3.0124955e+00   1.0113819e+00   3.0167463e+00   1.0209950e+00   3.0204955e+00   1.0113819e+00
   3.0113442e+00   1.0113819e+00   3.0133442e+00   1.0113819e+00   3.0173734e+00   1.0209950e+00   3.0213442e+00   1.0113819e+00
   3.0121263e+00   1.0113819e+00   3.0141263e+00   1.0113819e+00   3.0181934e+00   1.0209950e+00   3.0221263e+00   1.0113819e+00
   3.0127736e+00   1.0113819e+00   3.0147736e+00   1.0113819e+00   3.0188829e+00   1.0209950e+00   3.0227736e+00   1.0113819e+00
   3.0134546e+00   1.0113819e+00   3.0154546e+00   1.0113819e+00   3.0195840e+00   1.0209950e+00   3.0234546e+00   1.0113819e+00
   3.0141412e+00   1.0113819e+00   3.0161412e+00   1.0113819e+00   3.0204132e+00   1.0209950e+00   3.0241412e+00   1.0113819e+00
   3.0148232e+00   1.0113819e+00   3.0168232e+00   1.0113819e+00   3.0213468e+00   1.0209950e+00   3.0248232e+00   1.0113819e+00
   3.0154995e+00   1.0113819e+00   3.0174995e+00   1.0113819e+00   3.0225056e+00   1.0209950e+00   3.0254995e+00   1.0113819e+00
   3.0161798e+00   1.0113819e+00   3.0181798e+00   1.0113819e+00   3.0233918e+00   1.0209950e+00   3.0261798e+00   1.0113819e+00
   3.0169924e+00   1.0113819e+00   3.0189924e+00   1.0113819e+00   3.0242366e+00   1.0209950e+00   3.0269924e+00   1.0113819e+00
   3.0176683e+00   1.0113819e+00   3.0196683e+00   1.0113819e+00   3.0248995e+00   1.0209950e+00   3.0276683e+00   1.0113819e+00
   3.0183029e+00   1.0113819e+00   3.0203029e+00   1.0113819e+00   3.0255150e+00   1.0209950e+00   3.0283029e+00   1.0113819e+00
   3.0189853e+00   1.0113819e+00   3.0209853e+00   1.0113819e+00   3.0264638e+00   1.0230896e+00   3.0289853e+00   1.0113819e+00
   3.0198198e+00   1.0113819e+00   3.0218198e+00   1.0113819e+00   3.0271023e+00   1.0221474e+00   3.0298198e+00   1.0113819e+00
   3.0205457e+00   1.0113819e+00   3.0225457e+00   1.0113819e+00   3.0278027e+00   1.0107985e+00   3.0305457e+00   1.0113819e+00
   3.0213243e+00   1.0113819e+00   3.0233243e+00   1.0113819e+00   3.0284238e+00   1.0103642e+00   3.0313243e+00   1.0113819e+00
   3.0220608e+00   1.0113819e+00   3.0240608e+00   1.0113819e+00   3.0291182e+00   1.0114189e+00   3.0320608e+00   1.0113819e+00
   3.0227025e+00   1.0113819e+00   3.0247025e+00   1.0113819e+00   3.0298986e+00   1.0114741e+00   3.0327025e+00   1.0113819e+00
   3.0233880e+00   1.0113819e+00   3.0253880e+00   1.0113819e+00   3.0306429e+00   1.0114241e+00   3.0333880e+00   1.0113819e+00
   3.0240877e+00   1.0113819e+00   3.0260877e+00   1.0113819e+00   3.0313514e+00   1.0113784e+00   3.0340877e+00   1.0113819e+00
   3.0247828e+00   1.0113819e+00   3.0267828e+00   1.0113819e+00   3.0320062e+00   1.0113769e+00   3.0347828e+00   1.0113819e+00
   3.0254457e+00   1.0113819e+00   3.0274457e+00   1.0113819e+00   3.0326298e+00   1.0113796e+00   3.0354457e+00   1.0113819e+00
   3.0260768e+00   1.0113819e+00   3.0280768e+00   1.0113819e+00   3.0334601e+00   1.0113822e+00   3.0360768e+00   1.0113819e+00
   3.0267007e+00   1.0113819e+00   3.0287007e+00   1.0113819e+00   3.0341109e+00   1.0113823e+00   3.0367007e+00   1.0113819e+00
   3.0274001e+00   1.0113819e+00   3.0294001e+00   1.0113819e+00   3.0347752e+00   1.0113819e+00   3.0374001e+00   1.0113819e+00
   3.0281440e+00   1.0113819e+00   3.0301440e+00   1.0113819e+00   3.0354955e+00   1.0113819e+00   3.0381440e+00   1.0113819e+00
   3.0288090e+00   1.0113819e+00   3.0308090e+00   1.0113819e+00   3.0363442e+00   1.0113819e+00   3.0388090e+00   1.0113819e+00
   3.0295289e+00   1.0113819e+00   3.0315289e+00   1.0113819e+00   3.0371263e+00   1.0113819e+00   3.0395289e+00   1.0113819e+00
   3.0301716e+00   1.0113819e+00   3.0321716e+00   1.0113819e+00   3.0377736e+00   1.0113819e+00   3.0401716e+00   1.0113819e+00
   3.0308702e+00   1.0113819e+00   3.0328702e+00   1.0113819e+00   3.0384546e+00   1.0113819e+00   3.0408702e+00   1.0113819e+00
   3.0315745e+00   1.0113819e+00   3.0335745e+00   1.0113819e+00   3.0391412e+00   1.0113819e+00   3.0415745e+00   1.0113819e+00
   3.0322732e+00   1.0113819e+00   3.0342732e+00   1.0113819e+00   3.0398232e+00   1.0113819e+00   3.0422732e+00   1.0113819e+00
   3.0330270e+00   1.0113819e+00   3.0350270e+00   1.0113819e+00   3.0404995e+00   1.0113819e+00   3.0430270e+00   1.0113819e+00
   3.0337175e+00   1.0113819e+00   3.0357175e+00   1.0113819e+00   3.0411798e+00   1.0113819e+00   3.0437175e+00   1.0113819e+00
   3.0344069e+00   1.0113819e+00   3.0364069e+00   1.0113819e+00   3.0419924e+00   1.0113819e+00   3.0444069e+00   1.0113819e+00
   3.0350649e+00   1.0113819e+00   3.0370649e+00   1.0113819e+00   3.0426683e+00   1.0113819e+00   3.0450649e+00   1.0113819e+00
   3.0356963e+00   1.0113819e+00   3.0376963e+00   1.0113819e+00   3.0433029e+00   1.0113819e+00   3.0456963e+00   1.0113819e+00
   3.0364420e+00   1.0113819e+00   3.0384420e+00   1.0113819e+00   3.0439853e+00   1.0113819e+00   3.0464420e+00   1.0113819e+00
   3.0371420e+00   1.0113819e+00   3.0391420e+00   1.0113819e+00   3.0448198e+00   1.0113819e+00   3.0471420e+00   1.0113819e+00
   3.0379143e+00   1.0113819e+00   3.0399143e+00   1.0113819e+00   3.0455457e+00   1.0113819e+00   3.0479143e+00   1.0113819e+00
   3.0386685e+00   1.0113819e+00   3.0406685e+00   1.0113819e+00   3.0463243e+00   1.0113819e+00   3.0486685e+00   1.0113819e+00
   3.0393622e+00   1.0113819e+00   3.0413622e+00   1.0113819e+00   3.0470608e+00   1.0113819e+00   3.0493622e+00   1.0113819e+00
   3.0400169e+00   1.0113819e+00   3.0420169e+00   1.0113819e+00   3.0477025e+00   1.0113819e+00   3.0500169e+00   1.0113819e+00
   3.0407297e+00   1.0113819e+00   3.0427297e+00   1.0113819e+00   3.0483880e+00   1.0113819e+00   3.0507297e+00   1.0113819e+00
   3.0413696e+00   1.0113819e+00   3.0433696e+00   1.0113819e+00   3.0490877e+00   1.0113819e+00   3.0513696e+00   1.0113819e+00
   3.0419943e+00   1.0113819e+00   3.0439943e+00   1.0113819e+00   3.0497828e+00   1.0113819e+00   3.0519943e+00   1.0113819e+00
   3.0427410e+00   1.0113819e+00   3.0447410e+00   1.0113819e+00   3.0504457e+00   1.0113819e+00   3.0527410e+00   1.0113819e+00
   3.0434609e+00   1.0113819e+00   3.0454609e+00   1.0113819e+00   3.0510768e+00   1.0113819e+00   3.0534609e+00   1.0113819e+00
   3.0441411e+00   1.0113819e+00   3.0461411e+00   1.0113819e+00   3.0517007e+00   1.0113819e+00   3.0541411e+00   1.0113819e+00
   3.0449106e+00   1.0113819e+00   3.0469106e+00   1.0113819e+00   3.0524001e+00   1.0113819e+00   3.0549106e+00   1.0113819e+00
   3.0455780e+00   1.0113819e+00   3.0475780e+00   1.0113819e+00   3.0531440e+00   1.0113819e+00   3.0555780e+00   1.0113819e+00
   3.0462777e+00   1.0113819e+00   3.0482777e+00   1.0113819e+00   3.0538090e+00   1.0113819e+00   3.0562777e+00   1.0113819e+00
   3.0468886e+00   1.0113819e+00   3.0488886e+00   1.0113819e+00   3.0545289e+00   1.0113819e+00   3.0568886e+00   1.0113819e+00
   3.0474850e+00   1.0113819e+00   3.0494850e+00   1.0113819e+00   3.0551716e+00   1.0113819e+00   3.0574850e+00   1.0113819e+00
   3.0481956e+00   1.0113819e+00   3.0501956e+00   1.0113819e+00   3.0558702e+00   1.0113819e+00   3.0581956e+00   1.0113819e+00
   3.0490135e+00   1.0113819e+00   3.0510135e+00   1.0113819e+00   3.0565745e+00   1.0113819e+00   3.0590135e+00   1.0113819e+00
   3.0497667e+00   1.0113819e+00   3.0517667e+00   1.0113819e+00   3.0572732e+00   1.0113819e+00   3.0597667e+00   1.0113819e+00
   3.0504618e+00   1.0113819e+00   3.0524618e+00   1.0113819e+00   3.0580270e+00   1.0113819e+00   3.0604618e+00   1.0113819e+00
   3.0511880e+00   1.0113819e+00   3.0531880e+00   1.0113819e+00   3.0587175e+00   1.0113819e+00   3.0611880e+00   1.0113819e+00
   3.0518831e+00   1.0113819e+00   3.0538831e+00   1.0113819e+00   3.0594069e+00   1.0113819e+00   3.0618831e+00   1.0113819e+00
   3.0527166e+00   1.0113819e+00   3.0547166e+00   1.0113819e+00   3.0600649e+00   1.0113819e+00   3.0627166e+00   1.0113819e+00
   3.0534959e+00   1.0113819e+00   3.0554959e+00   1.0113819e+00   3.0606963e+00   1.0113819e+00   3.0634959e+00   1.0113819e+00
   3.0542115e+00   1.0113819e+00   3.0562115e+00   1.0113819e+00   3.0614420e+00   1.0113819e+00   3.0642115e+00   1.0113819e+00
   3.0549148e+00   1.0113819e+00   3.0569148e+00   1.0113819e+00   3.0621420e+00   1.0113819e+00   3.0649148e+00   1.0113819e+00
   3.0556141e+00   1.0113819e+00   3.0576141e+00   1.0113819e+00   3.0629143e+00   1.0113819e+00   3.0656141e+00   1.0113819e+00
   3.0563103e+00   1.0113819e+00   3.0583103e+00   1.0113819e+00   3.0636685e+00   1.0113819e+00   3.0663103e+00   1.0113819e+00
   3.0570808e+00   1.0113819e+00   3.0590808e+00   1.0113819e+00   3.0643622e+00   1.0113819e+00   3.0670808e+00   1.0113819e+00
   3.0577921e+00   1.0113819e+00   3.0597921e+00   1.0113819e+00   3.0650169e+00   1.0113819e+00   3.0677921e+00   1.0113819e+00
   3.0584986e+00   1.0113819e+00   3.0604986e+00   1.0113819e+00   3.0657297e+00   1.0113819e+00   3.0684986e+00   1.0113819e+00
   3.0591901e+00   1.0113819e+00   3.0611901e+00   1.0113819e+00   3.0663696e+00   1.0113819e+00   3.0691901e+00   1.0113819e+00
   3.0599500e+00   1.0113819e+00   3.0619500e+00   1.0113819e+00   3.0669943e+00   1.0113819e+00   3.0699500e+00   1.0113819e+00
   3.0606500e+00   1.0113819e+00   3.0626500e+00   1.0113819e+00   3.0677410e+00   1.0113819e+00   3.0706500e+00   1.0113819e+00

